Reasoning Across Scales: Learning Challenges and Opportunities for Immersive Technologies in Chip Design Education

As demand for semiconductor talent grows, education must prepare learners for the complexity of modern chip design. Instruction typically relies on lectures, textbooks, software exercises, and limited laboratory experiences. Although foundational, these approaches offer limited support for understanding the spatial, multi-scale, and interconnected nature of chip design. Virtual reality (VR) can help learners visualize and interact with complex structures and processes, but its educational opportunities remain underexplored. We examined this gap through chip design curriculum analysis and semi-structured interviews with five participants representing instructional and learner perspectives. We characterized four learning demands: descriptive knowledge, procedural knowledge, relational and design-focused reasoning, and strategic decision-making. We identified challenges in connecting abstraction levels, interpreting spatial structures and temporal behavior, bridging theory and practice, and reasoning about design trade-offs and downstream consequences. Drawing on these findings and prior research, we mapped learning demands to six immersive affordances: spatial visualization, multi-scale navigation, interactive manipulation, temporal dynamics visualization, immediate feedback, and collaboration. These findings motivate Cross-Scale Spatial Reasoning (CSSR) as a conceptual lens for understanding how learners connect physical structures, design representations, and engineering consequences across the chip design pipeline. We contribute an empirically informed account of learning challenges, a structured mapping of learning demands to immersive affordances, and concrete design opportunities for immersive semiconductor education. These contributions guide the development and evaluation of immersive environments that support reasoning across scales, representations, and design processes.

==> sections/curriculumContent.csv <==
,,Curriculum Content,,,
,,Descriptive Knowledge,Procedural Knowledge,Relational & design-focused knowledge,Strategic Knowledge
Device Physics,Semiconductor Physics,"Atomic structure of semiconductors (Si, Ge, Ga); 
Types of materials – intrinsic vs extrinsic; 
Effect of impurities on conductance (doping → n-type, p-type); 
Band theory concepts – bandgap, carriers (electrons, holes); 
Carrier transport: drift (due to E-field), diffusion (due to concentration gradient), recombination (loss of carriers); 
Device equations – drift current, diffusion current, diode equation, MOSFET I-V relations; 
Core foundation for chip design education.",,"- How material properties, temperature, and doping affect transistor performance.
- Analyze/calculate current-voltage characteristics""",
,Transistor Level,"""- Types of transistors: MOSFET, FINFET, Bipolar Junction Transistors ) 
(Metal Oxide Semiconductor Field Affect Transistors) structure and behavior
- Structure of the transistors
- Behaviors: switching current on/off, saturation levels, cutoff levels
- - Evaluate switching behavior, leakage, and scaling limits.""",,"- Designing transistor circuits → simulating using SPICE (simulation tool) → adjust sizing and threshold voltages → verify functionality
- How transistor sizing, threshold voltage, and layout affect delay, power, and noise at circuit and system levels. (micro electronics)",Which type of transistor best fits the use case and application 
,Standard Cell Level,"- Interpret cell libraries and their transistor composition.
- Analyze logic gates for delay, power, area trade-offs.
- Understand how design rules affect placement/routing and use this knowledge to select/arrange standard cells efficiently in a circuit.",,"- How cell choice, placement, and drive strength affect timing, power, and area efficiently.",- (Look up) typical strategies for choosing standard cells for the designs
